Helium enrichment during classical nova outbursts

Nova outbursts play an important role in the chemical evolution of galaxies, especially they are the main source of synthetic $^{13}\rm C$, $^{15}\rm N$, $^{17}\rm O$ and some radioactive isotopes like $^{22}\rm Na$ and $^{26}\rm Al$. The enrichment of He in nova ejecta indicates that the accreted material may mix with the He-shell (He-mixing). The purpose of this work is to investigate how the He-mixing affects the nova outbursts in a systematic way. We evolved a series of accreting WD models, and found that the mass fraction of H and He in nova ejecta can be influenced by different He-mixing fractions significantly. We also found that both the nova cycle duration and ejected mass increase with the He-mixing fractions. Meanwhile, the nuclear energy production from $p$-$p$ chains decreases with the He-mixing fraction during the nova outbursts, whereas the CNO-cycle increases. The present work can reproduce the chemical abundances in the ejecta of some novae, such as GQ Mus, ASASSN-18fv, HR Del, T Aur and V443 Sct. This implies that the He-mixing process cannot be neglected when studying nova outbursts. This study also develops a He-mixing meter (i.e. $\rm He/H$) that can be used to estimate the He-mixing fraction in classical nova systems.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
